Note on the Infiniteness and Equivalence Problems for Word-MIX Languages

In this note we provide a (decidable) graph-structural characterisation of the infiniteness of $L(w_1, ..., w_k)$, where $L(w_1, ..., w_k) = \{w \in A^* | |w|_{w_1} = \cdots = |w|_{w_k}\}$ is the set of all words that contain the same number of subword occurrences of parameter words $w_1, ..., w_k$. We also provide the decidable characterisation of the equivalence for those languages. Although those two decidability results are also obtained from more general known decidability results on unambiguous constrained automata, this note tries to give a self-contained (without the knowledge about constrained automata) proof of the decidability.

==> review.txt <==
Dear Ryoma Sin'Ya,

Please find attached the reviews of your submitted paper ``Decidability of the Infiniteness and Equivalence Problems for Word-MIX Languages''.

Yours Sincerely,
Michał Skrzypczak and Piotrek Hofman

SUBMISSION: 15
TITLE: Decidability of the Infiniteness and Equivalence Problems for Word-MIX Languages


----------------------- REVIEW 1 ---------------------
SUBMISSION: 15
TITLE: Decidability of the Infiniteness and Equivalence Problems for Word-MIX Languages
AUTHORS: Ryoma Sin'Ya

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The author study the infiniteness and equivalence problems for the so called
Word-MIX languages the decidability of which was open even though we knew some
sufficient condition and solutions for special cases. The topic is clearly
relevant to DLT. The paper is well-written and easy to follow (thanks to the
multiple examples). AFAIK the results are novel, non-trivial and interesting.
The technique to close the problem that is put forward by the author is the use
of de Bruijn graphs and the characterization of walks in them as combination of
a path (where no vertex repeats) and cycle (which admit exactly one
repetition). The key ingredients of the decision procedure is to rely on
Presburger arithmetic and the fact that there are finitely many such path and
cycles. I liked the paper a lot.  For a good reference about decomposition of
into path and cycles I invite the author to have a look at the PhD thesis of
Anthony Lin.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 15
TITLE: Decidability of the Infiniteness and Equivalence Problems for Word-MIX Languages
AUTHORS: Ryoma Sin'Ya

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper concerns the study of the WMIX languages. Given a list L of words
w_1, ..., w_k, the WMIX language defined by the list L, is the set of all the words w
(on the same alphabet of the words of L) such that the numbers of occurrences in w 
of the words w_1, ..., w_k, are all equals. Such languages can be both finite or infinite.
This contrasts with the very well-known and studied case of MIX languages
(where all the words of L are letters), being MIX languages always infinite. 
Thus, as a natural problem, one can ask for a characterisation of WMIX languages that are infinite. 

The paper proposes  a characterisation, of effective nature, of WMIX languages, that are infinite.
This characterisation is given in Theorem 1. Other results, that can be seen as corollaries of Theorem 1,
are given in Sec. 4.1 and Sec. 5. These latter results bound to show the effectiveness of some related aspects
of the problem (Decidability of the Finiteness/Infiniteness and Equivalence properties of WMIX languages). 
Further possibile lines of research are described in the last section, Sec. 6, with a formulation of an open problem.

The problem studied in this paper is interesting and fits well in the scope of DLT. 
The results presented in the paper, in particular Theorem 1, are interesting.

My hesitation for a full acceptance is due to the fact that the paper is not so well written, 
giving the impression that a proof-reading is needed. Several spots blur the presentation.

The results would seem to be correct. However I'm not able to exclude that 
subtle spots or hidden points could affect the correctness of the proofs.

Recommendations to fix points, clarify some aspects of the proofs and improve the presentation, are listed below.



-- p.1, row +8: comma in between [5][6]

-- p. 1, row +13: ... we call... ;Isn't better to write ... they call ...?

-- p.2, you use the term "subword" to refer to what is usually called "factor"; maybe, in order to
avoid confusion, you should add a formal definition. 

-- p.3, the De Brujin graph is a labeled graph (its arcs are labeled by letters of a given alphabet) as
it appears in Example 1, while in your formal definition, it is not; this definition should be amended accordingly.

-- p.5, row +3: ... play a crucial role ...

-- p. 6, Cond. (3) of Prop. 2 and first centred formula : the notation |\Gamma| seems not introduced anywhere in the paper


-- p. 6, Example 1, row +3: \omega should be \pi

-- p. 6, first centred formula of Sec. 3.1: the display of the formula is not clear;  
the condition "... where (\pi_\omega, \Gamma) = \Phi_G (\omega)" on the third line of the centred formula
seems to be  a part of the left side formula but it is not; move it at line 2, just before defining the formula; 
it would be also better to explicitly say what \pi and \gamma are

-- p. 6, row -6: (\omega, \Gamma) should be (\pi, \Gamma)

-- p. 7, Fig. 4: in the rightmost figure, it would be better to display the two arcs (not in \pi) by using two different colors (or something equivalent); the last comment on Fig 4, "(from Condition (2-i) in Lemma 2)" is not clear

-- p. 7, Lemma 2: Condition (i) has a problem: take, in Fig. 4, the walk of (right) that admits a trace:
using your notation, you have \gamma_m = \gamma_1 =(1,2,1) and \pi=(1,2,3) and
{from(\gamma_1)} = {1}, while V(\gamma_1)\cup V(\pi) = {1,2}; in almost all your examples
(starting from that of Fig. 2) Condition (i) seems not verified; what do you want to mean exactly by Condition (i) ?

-- Lemma 2 is called several times in the paper but no proof or hint of a proof is given.


-- p. 8, Theorem 1: pull the recalling of Lemma 2 out of the statement of the theorem; it would be better
to recall this clarification shortly before stating Theorem 1.


-- p.9, proof of Theorem 1: the use of Dyckson's Lemma is crucial in your proof: it would be therefore 
useful to explicitly write the definition of the wqo \leq^pt, instead of leaving the reader to guess its definition; 
by the way, in the centred formula (blackstar),  you use the notation M_i_1 (\gamma) that would seem never introduced in the paper (I guess it is the multiplicity in M_i_1 of the cycle \gamma). 


-- p. 10, Corollary 1: As far as I understand, the decidability procedure is based upon two steps:
1) enumeration of all possible traces in the graph; 2) test whether each trace satisfies both the conditions of
Thm 1, or not. This second step is done by associating with each trace, a formula in
the Presburger Arithmetic and, afterward, testing whether such formula is satisfiable or not. 
This step, that is not secondary in your construction, is described in one example (Example 3, that is good) 
but not in the proof of Corollary 1, which should be the right room for its description. It would be better to
provide therein, in some details, a description of this second step in the general case. 


-- p. 10, example 2: it would be useful to refresh that the summation of components of vectors starts from
the second component; at row -2, ... is in L(ab, ba, a)

--p. 10, row -2: subexpression: 'subexpression of \Phi_T_1' or simply 'expression' 

-- p. 11, row-1 over Cor. 2: infiniteness

-- p. 12, row +8 of Sec. 6: ... the equivalence of two 2-WMIX languages is free ... What do you mean? You should clarify this sentence


-- several mathematical formulae overflow the right margin of the page; please fix it.

--  the display of the bibliography is sloppy;  the style of the items vary from item to item and
misprints appear; please fix these points, uniform the style and follow an order to write 
the items of the bibliography (at least, the alphabetical one).

----------------------------------------------------------------------------------------
Added later by PC: the above review was left in its original state since it contains
information that will be useful to the authors of the paper.
However, after some other reviewer mentioned the alternative machinery of
counter systems, it is clear that the submitted paper presents a suboptimal
solution to the problems it tackles, and should not be accepted for DLT 2019.
The refences to counter systems given in the other review are classic and well-known,
at least in some communities, and it is important that these powerful and versatile tools
become even better known wherever they can help with new applications.
----------------------------------------------------------------------------------------



----------------------- REVIEW 3 ---------------------
SUBMISSION: 15
TITLE: Decidability of the Infiniteness and Equivalence Problems for Word-MIX Languages
AUTHORS: Ryoma Sin'Ya

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
In DLT 2018, Colbourn et. al. considered languages of the
form L(w_1,w_2,...,w_k) for words w_1,...,w_k. This language
consists of all words u for which |u|_{w_1} = ... =
|u|_{w_k}.  Here, |u|_v is the number of positions in u
where v occurs as a subword (i.e. factor).

For these languages, one can consider the

1) Regularity problem:
  Given w_1,...,w_k, decide if L(w_1,...,w_k) regular.

2) Infiniteness problem:
  Given w_1,...,w_k, decide if L(w_1,...,w_k) is infinite.

3) Equivalence problem:
  Given w_1,...,w_k, v_1,...,v_m, decide if
  L(w_1,...,w_k)=L(v_1,...,v_m).

Colbourn et. al. have shown that the regularity problem is
decidable for k=2 and gave a sufficient condition for
infiniteness for arbitrary k. In particular, they left open
decidability of infiniteness and equivalence for k>2.

The present paper shows that
1) Infiniteness is decidable for any k
2) Equivalence is decidable for any k

Evaluation:

The paper is very well-written, within the scope of DLT, and
I believe everything is correct.  Moreover, the proofs are
non-trivial.

Unfortunately, and I believe the author is not aware of
this, all the results can easily (and in greater generality)
be deduced from known work on counter machines. The
languages L(w_1,...,w_k) are easily seen to be accepted by a
class of automata that has been studied in several
equivalent variants over the years: reversal-bounded counter
machines [1], blind counter machines [2], Parikh automata
[3], and constrained automata [4].

Since such languages have effectively semilinear Parikh
images, decidability of infiniteness follows immediately.
Moreover, the languages L(w_1,...,w_k) can clearly be
accepted deterministically by some of the above types of
automata, for example by unambiguous constrained automata
(UnCA) [4]. Since the UnCA languages are closed under
Boolean operations, not only equivalence, but emptiness of
any Boolean combination is decidable. Moreover, this implies
decidability of infiniteness of Boolean combination (e.g.:
is the language L(w_1,...,w_k) co-finite?).  Furthermore, it
is decidable whether UnCA languages are regular [4]. In
particular, regularity of L(w_1,...,w_k) is decidable.

More generally, all of this remains true when one replaces
the condition |u|_{w_1}=...=|u|_{w_k} by the requirement
that the vector (|u|_{w_1},...,|u|_{w_k}) belongs to a
prescribed Presburger-definable set.

More unfortunately, the paper does not develop an
independent approach: The proof is rather closely following
one way of showing semilinearity of Parikh images of the
machines types above: The straightforward construction of a
machine for L(w_1,...,w_k) would have the de Bruijn graph as
a state graph.

Therefore, the paper should not be accepted.

All of this is a pity, because without knowing this
machinery, the proofs in the paper are a clear achievement.
Therefore, I would like to encourage the author to present
these results by employing counter machines (because they
seem to be relatively unknown in the word combinatorics
community). Then, one can try to approach decision problems
that are not known yet, but could benefit from these methods
(as present in the current paper and in counter machines)
and perhaps some linear algebra. For example:
1) Is L(w_1,...,w_k) a one-counter language?
2) Is L(w_1,...,w_k) context-free?
3) What is the minimal number m so that
  L(w_1,...,w_k)=L(u_1,...,u_m) for some words u_1,...,u_m?
4) Given a regular language, can it be expressed as L(w_1,...,w_k)?



[1] https://doi.org/10.1145/322047.322058
[2] https://doi.org/10.1016/0304-3975(78)90020-8
[3] https://doi.org/10.1007/3-540-45061-0_54
[4] https://doi.org/10.1142/S0129054113400339

Detailed comments:

p. 3, definition of walk(v,w): I think it
     should be N instead of n.
p. 6, Prop. 3: \Phi_{G_A^N}(\omega) instead of
     \Psi_{G_A^N}(\pi,\Gamma).

